OFA: A Framework of Initializing Unseen Subword Embeddings for Efficient Large-scale Multilingual Continued Pretraining

Instead of pretraining multilingual language models from scratch, a more efficient method is to adapt existing pretrained language models (PLMs) to new languages via vocabulary extension and continued pretraining. However, this method usually randomly initializes the embeddings of new subwords and introduces substantially more embedding parameters to the model, thus weakening the efficiency. To address these issues, we propose a novel framework: $\textbf{O}$ne $\textbf{F}$or $\textbf{A}$ll ($\textbf{OFA}$), which wisely initializes the embeddings of unseen subwords and thus can adapt a PLM to multiple languages efficiently and effectively. OFA takes advantage of external well-aligned multilingual static word vectors and injects the alignment knowledge into the subword embeddings. In addition, OFA applies matrix factorization and replaces the cumbersome embeddings with two lower-dimensional matrices, which largely reduces the number of parameters. We show OFA accelerates the convergence of continued pretraining, which is environmentally friendly as much fewer carbon footprints are generated. Through extensive experiments, we demonstrate OFA can achieve competitive or better performance than default continued pretraining baselines on a wide range of crosslingual downstream tasks. We make our code and models publicly available.

==> response.txt <==
General Response to all reviewers:

We sincerely thank all the reviewers for their thoughtful comments and constructive suggestions. It is encouraging that all reviewers think the proposed method is promising in efficiently adapting multilingual language models to new languages. In addition, Reviewer Q5GT thinks the proposed factorization scheme is an interesting contribution, Reviewer 3dQT thinks the paper is very well written, and Reviewer 7hky appreciates our extensive experiments. We follow the suggestions of reviewers and additionally list more fine-grained aggregated performance: (1) the per-script-group performance for SR-B task, (2) the per-language-family performance for SR-B task, and (3) the number of languages that benefit from the proposed OFA initialization for each task. We believe that consistent improvement in each script group and each language family could further address the reviewers' concerns. In the following, we will respond to each reviewer's comments and questions respectively. 

| Model              | (Indo-European, 93) | (Atlantic-Congo, 69) | (Austronesian, 55) | (Turkic, 23) | (Sino-Tibetan, 23) | (Mayan, 15) | (Afro-Asiatic, 12) | (other, 79) | (all, 369) |   |
|---------------|---------------------|----------------------|--------------------|--------------|--------------------|-------------|--------------------|-------------|------------|---|
| RoBERTa       | 4.8                 | 3.0                  | 3.3                | 2.3          | 3.0                | 2.5         | 2.7                | 2.8         | 3.4        |
| RoBERTa-rand  | 17.8                | 10.0                 | 14.7               | 10.1         | 8.8                | 7.3         | 7.0                | 7.8         | 11.9       |
| OFA-mono-100  | 22.6                | 13.0                 | 16.9               | 13.3         | 9.8                | 7.4         | 8.3                | 10.6        | 14.9       |
| OFA-mono-200  | 28.7                | 15.8                 | 20.1               | 19.5         | 13.3               | 8.2         | 10.8               | 12.5        | 18.6       |
| OFA-mono-400  | **44.1**                | **25.3**                 | **30.5**               | **34.0**         | **21.4**              | **10.9**        | **17.4**               | **20.4**        | **29.2**       |
| OFA-mono-768  | 26.3                | 15.6                 | 20.8               | 18.7         | 14.3               | 7.9         | 11.0               | 11.9        | 17.9       |
| XLM-R         | 41.9                | 5.5                  | 14.5               | 22.3         | 9.0                | 3.8         | 13.0               | 14.1        | 19.3       |
| XLM-R-rand    | 61.3                | 38.9                 | 44.9               | 62.2         | 33.9               | 15.0        | 33.1               | 33.1        | 44.2       |
| OFA-multi-100 | 53.4                | 35.8                 | 36.9               | 52.5         | 27.2               | 11.3        | 24.2               | 25.2        | 37.3       |
| OFA-multi-200 | 60.3                | 41.8                 | 43.3               | 61.4         | 34.3               | 15.1        | 31.5               | 31.9        | 43.9       |
| OFA-multi-400 | 63.9                | **46.7**                 | 48.0               | 65.9         | 39.4               | **19.6**        | **36.0**               | **37.2**        | 48.5       |
| OFA-multi-768 | **64.6**                | 46.5                 | **48.3**               | **66.7**         | **39.5**               | 17.7        | 35.4               | 37.4        | **48.7**       |


| Model               | (Latn, 290) | (Cyrl, 28) | (Hani, 4) | (Arab, 11) | (Deva, 8) | (other, 28) | (all, 369) |   |
|---------------|-------------|------------|-----------|------------|-----------|-------------|------------|---|
| RoBERTa       | 3.7         | 2.1        | 2.6       | 2.2        | 2.1       | 2.1         | 3.4        |
| RoBERTa-rand  | 12.7        | 11.7       | 12.1      | 10.0       | 9.2       | 6.0         | 11.9       |
| OFA-mono-100  | 15.0        | 16.8       | 17.8      | 15.2       | 16.3      | 11.1        | 14.9       |
| OFA-mono-200  | 18.1        | 23.2       | 25.7      | 21.8       | 22.2      | 15.5        | 18.6       |
| OFA-mono-400  | **27.9**        | **37.6**       | **36.4**      | **36.9**       | **39.6**      | **28.0**        | **29.2**       |
| OFA-mono-768  | 18.1        | 20.8       | 24.4      | 19.4       | 19.8      | 10.9        | 17.9       |
| XLM-R         | 16.2        | 25.5       | 30.4      | 36.3       | 32.1      | 33.8        | 19.3       |
| XLM-R-rand    | 41.9        | 59.2       | 40.9      | 50.8       | 57.4      | 46.3        | 44.2       |
| OFA-multi-100 | 35.8        | 51.8       | 37.1      | 42.9       | 46.8      | 33.2        | 37.3       |
| OFA-multi-200 | 41.8        | 60.6       | 40.6      | 51.2       | 56.1      | 42.9        | 43.9       |
| OFA-multi-400 | 46.4        | **64.5**       | **41.9**      | **54.7**       | **61.6**      | 48.5        | 48.5       |
| OFA-multi-768 | **46.8**        | 63.5       | 41.3      | 53.6       | 61.3      | **48.9**        | **48.7**       |


|  Task        | \|L\| | rand is better | one of OFA\-mono is better | rand is better | one of OFA\-multi is better |
|----------|-------|----------------|---------------------|----------------|----------------------|
| SR\-B    | 369   | 0              | **369**                 | 23             | **346**                  |
| SR\-T    | 98    | 1              | **97**                  | 24             | **74**                   |
| Taxi1500 | 351   | 5              | **346**                 | 31             | **320**                  |
| NER      | 164   | 10             | **154**                 | 27             | **137**                  |
| POS      | 91    | 4              | **87**                  | 12             | **79**                   |



_____________________________________________

Response to Revewer Q5GT:


Thank you very much for the detailed feedback and valuable suggestions to further improve our work!

We would like to respond to the reviewer's suggestions:

> the empirical evaluation is missing a comparison to prior work. For example there are many papers reporting cross-lingual transfer results for NER on WikiAnn (e.g., https://aclanthology.org/2022.emnlp-main.740/, https://openreview.net/forum?id=k7-s5HSSPE5) and POS tagging results on Universal dependencies (e.g., https://aclanthology.org/D17-1302/). Of course, there are many different language combinations involved so that a complete comparison is probably not possible, but the intersection should be large enough to give an idea if the proposed method is competitive with other methods

Indeed, there are quite a few papers that use the same datasets. We didn't include the comparison due to the following reasons:

In this work, we propose an initialization framework OFA for efficient **multilingual continued pretraining** of LMs with the help of well-aligned static multilingual vectors, which improves the downstream crosslingual performance. However, the prior works you mentioned all focus on how to **directly** improve the downstream performance **through fine-tuning an already pretrained model**. Therefore, there is no straightforward and fair way to compare our framework with these prior works, and such a comparison does not further support our argument. Meaningful comparisons should be related to **the initialization methods** in the scope of **continued pretraining**. In our paper, we compared with randomly initialized baselines and with different hidden dimensions by embedding factorization, which proves OFA is effective and efficient. But of course, one could always use different sorts of methods from the prior works that you mentioned to fine-tune our continued pretrained models. Unfortunately, that will be beyond the scope of this paper. We definitely would be happy to see how our OFA framework could be a good starting point for these fine-tuning methods.

> Currently, the evaluation results are presented as aggregate scores in the main part of the submission, and individual per-language results in the appendix. The aggregate results are of course important to show overall performance, but also potentially hide a lot of information such as for what kind of languages and/or scripts the method works better or worse. So basically, I would've liked to see some finer-grained analysis.

Thank you for bringing this up! The overall performance increase and general efficiency enhancement support our argument of **efficient large-scale multilingual continued pretraining**. Including more fine-grained analysis, e.g., per-script-group, is helpful but might not be necessary in the main content currently as we have a page limit. To further support our claim and address your concern, we show (1) the per-script-group performance for SR-B task (2) the per-language-family performance for SR-B task, and (3) the number of languages that benefit from the proposed OFA framework for each task in **General Response to All Reviewers** (see above). These results will be included in the camera-ready version, either in the appendix or in the main content if space allows. The performance shows that OFA is effective even if we look at the results in a more fine-grained way. We hope this could address your concern.

We hope our explanation could address your concerns. Please let us know if you have any further comments. We would appreciate it if you update your review accordingly given our responses to your feedback.

_____________________________________________

Response to Reviewer 3dQT:

We appreciate the comprehensive feedback and helpful recommendations provided by the reviewer. We would like to respond to the reviewer's suggestions:

> (1) Some details are missing in the paper, regarding the languages which are used. It would helpful to know what languages were used in the evaluation -- while there is a large set of tables which includes this information, it spans over 10 pages and is impossible to parse. Summary information, like the distribution of language families and scripts for each task would be helpful in breaking down exactly how applicable this method is.

For the languages that are used to continued pretrain the model, we use Glot500-c [1] (stated in our paper Section 5.1), a publicly available dataset that covers these 511 languages. The detailed information, e.g., languages and language family are well-presented in the original paper therefore we think they are not necessary in our paper since our paper is not a dataset paper. Regarding more fine-grained information (or performance) of language families and scripts, this is a good suggestion! We show (1) the per-script-group performance for SR-B task (2) the per-language-family performance for SR-B task, and (3) the number of languages that benefit from OFA for each task in **General Response to All Reviewers** (see above). We are consistently better in all scenarios. These results will be included in the camera-ready version, either in the appendix or in the main content if space allows.

> (2) Most crucially, there are missing baselines without which I do not think the paper is very convincing. First, the method is not compared to any other "smart" subword embedding methods such as [1], [2]. Even if these methods are not directly comparable due to specific assumptions, the authors should make a best effort to implement these approaches and use them for comparison -- particularly since some of the components of the OFA method are similar to these baselines. Second, I believe the method is compared to RoBERTa and XLM-R out-of-the-box, however I don't believe there is a version where the pretraining is continued on the target language data with no vocabulary augmentation. This is vital as it would highlight the specific benefit, or lack thereof, of the added tokens.

Firstly, we propose an initialization framework OFA for efficient **multilingual continued pretraining** of LMs with the help of well-aligned static multilingual vectors, which improves the downstream crosslingual performance. However, most prior works, e.g., the first paper you mentioned (it is relevant and we will cite it) focus on how to **directly** improve the downstream performance **through fine-tuning an already pretrained model**. Therefore, there is no straightforward and fair way to compare our framework with these prior works, and such a comparison does not further support our argument. We also assume trying to reimplement these methods and adapt to our large-scale multilingual continued pretraining can already go for another paper. Additionally, we have a limited budget. By comparing extensive model variants with the baseline (randomly initializing the new subwords), we show that OFA is effective and efficient. But of course, one could always use OFA to continued pretrain a model first and then fine-tune it on specific downstream tasks using various "smart" methods. Unfortunately, that will be beyond the scope of this paper.

The second paper you mentioned, as well as WECHSEL [2] and FOCUS [3], do deal with continued pretraining. Unfortunately, they adapt to **one single language at a time**, whereas our method focuses on **large-scale multilingual continued pretraining** (simultaneously on 500+ languages). Therefore, there is no easy way to make a direct comparison. In addition, as stated in our paper, OFA is inspired by these methods and can be regarded as a natural extension of this line of work in a large-scale multilingual scenario. And we go one step further to use all promising key techniques such as embedding factorization, help with external multilingual word vectors, and similarity-based initialization.

Regarding your comment about RoBERTa and XLM-R, we list the performance of these models because we simply want to give the readers a reference of how these model with a limited vocabulary performs **without any continued pretraining **. Their results might not be that important but they should be there for backup. The major focus, as stressed in our paper, is the comparison with RoBERTa-rand and XLM-R-rand as well as various variants in different hidden dimensions. Our proposed initialization (with lower hidden dimensions) clearly achieves competitive results or even outperforms the full-dimensional baselines, which supports our main argument.

> (3) The results and discussion are general and do not focus on any specific language. I would assume that there is some variance in performance of this method across languages, and it would be helpful to discuss this in the main paper.

As mentioned earlier,  we will include the aggregated performance for (1) the per-script-group for SR-B task (2) the per-language-family for SR-B task, and  (3) the number of languages that benefit from OFA for each task in **General Response to All Reviewers** (see above). We demonstrate OFA's consistent improvement compared to other baselines in all fine-grained cases.


We hope our explanation could address your concerns. Please let us know if you have any further comments. We would appreciate it if you update your review accordingly given our responses to your feedback.

[1] https://aclanthology.org/2023.acl-long.61.pdf  
[2] https://aclanthology.org/2022.naacl-main.293.pdf  
[3] https://aclanthology.org/2023.emnlp-main.829.pdf  
_____________________________________________

Response to Reviewer 3dQT:

We are grateful to the reviewer for valuable feedback and suggestions. We would like to respond to the weaknesses and questions raised by the reviewer:

> (1): the idea is relative simple, I think similar idea has been explored:
see Hai Wang, Dian Yu, Kai Sun, Jianshu Chen, and Dong Yu. 2019. Improving pre-trained multilingual model with vocabulary expansion. In Proceedings of the 23rd Conference on Computational Natural Language Learning (CoNLL).
The idea is not exactly the same, but they shared lots of similarity, it's better to list the detailed difference.

Yes, our idea is not complex, but it is effective and efficient for large-scale multilingual continued pertaining. Therefore we think the ``simplicity'' is actually an advantage. This paper you mentioned is related and we will cite it. However, there are two major differences between their work and our work:

- their work focuses on how to better **fine-tune** a pretrained multilingual model on downstream tasks, i.e., a pretrained model is already there and their method should be applied each time for a certain downstream task. In contrast, our work focuses on **continued pretraining**, i.e., how to get a good general multilingual model before fine-tuning on any downstream tasks. 

- "Mixture mapping" in their method is similar to our proposed way of similarity-based initialization, and also similar to WECHSEL [1] and FOCUS [2] (mentioned in our paper). The difference is that we finally initialize the embeddings in **a lower-dimensional space** through a source embedding factorization, which largely improves the efficiency as shown in our experiments.

As far as we know, our submission is the first work that tries to improve the efficiency and effectiveness of multilingual continued pretraining in a very large coverage of languages (500+).

>  I also have the following questions: (1) except those relatively easy benchmarks used, have you evaluated your models on more difficult benchmarks such as https://github.com/nlp-uoregon/mlmm-evaluation ? I think more difficult benchmarks needed. (2) Have you tried to apply your method to more LLMs except XLM-R and RoBERTa ? say Llama series?

Thanks for mentioning the benchmarks and the further possible exploration. We agree that the mentioned benchmark may be more difficult. The major problem is that this benchmark is mainly for decoder-only models (preferably instruction-tuned ones), which are typically good at following instructions and language generation. In this work, as the first trial for efficient large-scale multilingual continued pretraining, we only apply the proposed initialization OFA to **encoder-only models**, and evaluate on a wide range of tasks that are frequently used for encoder-only models, including retrieval, sentence classification and sequence labeling. Of course, theoretically, one could apply OFA to **any type** of model and pretrain with any kind of objectives, because OFA only deals with the initialization of the embedding layer. We did not try all possibilities e.g., continued pretraining Llama series, as that is not the major focus of this work. In addition, unfortunately, we have a limited computation budget. We believe our initialization, especially with the factorized parameterization, can also benefit other types of models, e.g., decoder-only ones. We would leave such exploration for future research in the community.

We hope our explanation could address your concerns. Please let us know if you have any further comments. We would appreciate it if you update your review accordingly given our responses to your feedback.

[1] https://aclanthology.org/2022.naacl-main.293.pdf  
[2] https://aclanthology.org/2023.emnlp-main.829.pdf  

